XferBench: a Data-Driven Benchmark for Emergent Language

In this paper, we introduce a benchmark for evaluating the overall quality of emergent languages using data-driven methods. Specifically, we interpret the notion of the "quality" of an emergent language as its similarity to human language within a deep learning framework. We measure this by using the emergent language as pretraining data for a downstream NLP tasks in human language -- the better the downstream performance, the better the emergent language. We implement this benchmark as an easy-to-use Python package that only requires a text file of utterances from the emergent language to be evaluated. Finally, we empirically test the benchmark's validity using human, synthetic, and emergent language baselines.

==> acl-style-files/anthology.bib.txt <==
% Please download the latest anthology.bib from the following URL:
%
%     http://aclweb.org/anthology/anthology.bib
%
% From the command line, this can be done with curl or wget. 
%
% If you are using Overleaf, go to "New File -> From External URL".
% You will then be able to use it directly, and to periodically update it by clicking Overleaf's convenient "refresh" button.


==> data/ce-means.tsv <==
key	mean	minus	plus	name	group	xpos
fr	5.223718214035034	0.006738794125587471	0.007102381529152221	French	human	1
es	5.215881443023681	0.009024601455734428	0.023267374276550644	Spanish	human	2
ru	5.236253452301026	0.008741415390039	0.00630283793023553	Russian	human	3
zh	5.180562829971313	0.007338730876839804	0.0073933811126100195	Chinese	human	4
ko	5.186774682998657	0.005493272144238288	0.005364500212466109	Korean	human	5
ar	5.197343158721924	0.003153307781609945	0.0031461503421232086	Arabic	human	6
hi	5.2487983226776125	0.013145994413475573	0.013345172312422977	Hindi	human	7
pz_real	5.3439301490783695	0.019633569551174755	0.022117529883953897	Paren, real	synth	8
pz_syn	5.3601072311401365	0.018196929424314685	0.031684522191638344	Paren, synth	synth	9
disc_large	5.295114374160766	0.004662410138195917	0.006043758714800928	Disc, large	ec	10
disc_small	5.3694602966308596	0.023672091850342844	0.009162086449434823	Disc, small	ec	11
recon_1	5.360421180725098	0.018422749115254006	0.008875872511427905	Rec, large	ec	12
yao	5.357871961593628	0.04324353468121239	0.015664582431845812	Yao+	ec	13
mu_sw	5.377400827407837	0.008013207748007187	0.0055934971770342295	Mu+, SW	ec	14
mu_cub	5.369102525711059	0.022843791933988018	0.010014463779882665	Mu+, CUB	ec	15
rand	5.50308198928833	0.008174712210585298	0.00885745387477889	Random	baseline	16
no_pt	5.432567119598389	0.01751322690168965	0.009059199273642612	No pretrain	baseline	17


==> data/clm-writing-system-type.tsv <==
Source	Abjad	Alphabet	Mixed
Abjad	-0.5745728142015384	-0.5994198416893114	-0.35336073903777887
Abugida	1.21115993440169	1.3474074910240128	1.4665673232827234
Alphabet	0.14917595719531224	0.05945732076142638	0.08703370848546443
Logographic	-1.2332909489813857	-0.9858169323804216	-1.4613414181868514


==> data/clm-writing-system.tsv <==
Source	Arabic	Cyrillic	Hebrew	Japanese	Latin
Arabic	-0.6503447140259895	-0.8130774098692446	-0.423029014552636	-0.35336073903777887	-0.5566883280533248
Chinese	-1.0514367407372756	-0.9325698002697346	-1.596999365469606	-1.4613414181868514	-0.9964663588025591
Cyrillic	0.6274944234265987	0.6752884626929239	1.0744137464963803	0.9044632275858868	0.7790689938993319
Devanagari	1.6197568886538256	1.9290681566044732	0.39396602589741847	1.4665673232827234	1.2310753579079206
Hangul	-0.9832884961435673	-0.4123059872219977	-0.8861903426917571	-0.8033402635775456	-1.0425851333416807
Latin	0.21890931941319422	-0.22320171096822672	0.718919475160142	0.12350593496675827	0.2927977341951504

